Chemical analysis of CH stars - III: Atmospheric parameters and elemental abundances

Elemental abundances of CH stars can provide observational constraints for theoretical studies on the nucleosynthesis and evolution of low- and intermediate-mass stars. However, available abundance data in literature are quite scanty. In our pursuit to generate a homogeneous database of elemental abundances of CH stars we have performed a detailed chemical abundance study for a sample of 12 potential CH star candidates based on high resolution spectroscopy. We present first time abundance analysis for the objects HE 0308-1612, CD-28 1082, HD 30443, and HD 87853. For the other objects, although limited information is available, detailed chemical composition studies are missing. Our analysis shows CD-28 1082 to be a very metal-poor object with [Fe/H] = -2.45 and enriched in carbon with [C/Fe] = 2.19. With a ratio of [Ba/Eu] ~ 0.02 the star satisfies the classification criteria of a CEMP-r/s star. The objects CD-38 2151 with [Fe/H] = -2.03 and HD 30443 with [Fe/H] ~ -1.68 are found to show the characteristic properties of CH stars. HE 0308-1612 and HD 87853 are found to be moderately metal-poor with [Fe/H]~ -0.73; while HE 0308-1612 is moderately enhanced with carbon ([C/Fe] ~ 0.78) and shows the spectral properties of CH stars, the abundance of carbon could not be estimated for HD 87853. Among the two moderately metal-poor objects, HD 87080 ([Fe/H] = -0.48) shows near solar carbon abundance, and HD 176021 ([Fe/H] = -0.63) is mildly enhanced in carbon with [C/Fe] = 0.52. HD 176021 along with HD 202020 a known binary, exhibit the characteristic properties of CH stars as far as the heavy element abundances are concerned. Five objects in our sample show spectral properties that are normally seen in barium stars.

==> TableA5.txt <==
Equivalent widths (mÅ) of Fe lines used for deriving atmospheric parameters
                   
Wavelength Element  Elow  log gf   CD-28 1082  HD 29370  CD-38 2151  HD 50264    HD 87080    HD 123701  HD 176021    HD 188985   HD 202020  References 
(Angstrom)   id     (eV)
     
4114.446     Fe I  2.831  -1.220        -         -           -             -         -          -            -      72.9(7.34)       -      1         
4139.927           0.990  -3.629        -         -           -             -         -          -      43.5(6.81)     -         67.4(7.58)  1        
4184.891           2.831  -0.860        -         -           -             -         -          -            -      99.0(7.50)       -      1        
4348.937           2.990  -2.130        -         -           -      41.0(7.20)       -          -            -      35.6(7.31)  48.7(7.39)  1         
4566.514           3.301  -2.250        -         -           -      28.2(7.27)       -          -            -        -         37.9(7.52)  1    
4741.529           2.831  -2.000        -     133.3(7.53)     -      58.5(7.33)       -          -            -      52.6(7.47)  68.3(7.56)  1     
4787.827           2.998  -2.770        -     77.4(7.39)      -      29.2(7.51)       -          -            -        -              -      1         
4788.751           3.236  -1.810        -         -           -      61.1(7.57)    58.4(7.17)    -            -      47.8(7.50)  66.9(7.69)  1         
4834.506           2.424  -3.410        -         -           -      22.6(7.43)    22.8(7.13)    -            -        -         27.2(7.58)  1         
4917.229           4.191  -1.180        -         -           -      48.7(7.47)       -          -            -        -         56.9(7.66)  1         
4924.770           2.278  -2.220        -     145.0(7.28)     -      74.5(7.42)       -          -      56.9(6.87)     -         85.1(7.65)  1         
4950.104           3.417  -1.670        -     115.40(7.46)    -      59.9(7.54)       -          -      38.4(6.97)     -         65.5(7.67)  1       
4967.890           4.191  -0.622        -         -           -             -         -          -            -      61.2(7.43)  76.9(7.50)  2         
4994.129           0.914  -3.080        -         -           -             -         -          -      76.5(6.88)     -         94.6(7.45)  1         
5049.819           2.278  -1.420        -         -           -             -         -          -            -      107.0(7.63) 126.6(7.52) 1         
5054.642           3.640  -2.140        -         -           -      29.9(7.49)     28.3(7.19) 63.3(7.69)     -        -         35.5(7.63)  1         
5090.767           4.256  -0.400        -         -           -      84.8(7.43)       -          -            -        -         86.8(7.50)  1         
5141.739           2.424  -2.150        -    143.2(7.27)      -      72.4(7.39)       -          -            -      60.8(7.44)  82.9(7.63)  1      
5171.600           1.485  -1.790   70.7(4.94)     -      175.7(5.39)        -         -          -            -        -               -     1         
5194.941           1.557  -2.090   55.2(5.03)     -            -            -         -          -            -        -         115.3(7.39) 1         
5198.711           2.222  -2.135        -    172.1(7.52) 100.5(5.52) 81.1(7.39)       -        130.8(7.55)    -      71.8(7.54)  91.5(7.61)  1        
5215.179           3.266  -0.933        -         -            -            -         -          -            -        -         104.5(7.53) 1         
5217.389           3.211  -1.097        -    153.6(7.31)       -            -         -          -        68.8(6.89)   -         94.9(7.49)  1       
5232.939           2.940  -0.640        -         -      147.3(5.22)        -         -          -            -        -               -     1         
5242.491           3.634  -0.840        -    129.2(7.21)       -            -      71.3(6.98)    -        54.0(6.68)   -               -     1        
5263.305           3.265  -0.970        -    165.6(7.44) 98.6(5.66)  98.3(7.43)       -          -            -        -         104.2(7.57) 1 
5281.790           3.038  -1.020    25.2(5.02)    -      104.8(5.49)        -      110.1(7.09)  153.2(7.58)   -        -         125.0(7.70) 1         
5285.118           4.434  -1.640        -         -            -            -         -         33.9(7.43)    -        -               -     1         
5288.520           3.690  -1.510        -         -            -            -      41.9(6.91)     -           -        -         50.26(7.37) 3         
5307.360           1.608  -2.987        -    151.3(7.20) 100.2(5.55)        -      75.5(7.00)   127.1(7.64)   -        -               -     1         
5321.110           4.420  -1.190        -         -            -      26.7(7.17)      -           -           -        -               -     3         
5322.040           2.280  -2.840        -    127.4(7.42)       -      48.4(7.53)   47.4(6.93)   94.3(7.73)    -        -               -     3         
5324.178           3.211  -0.240    54.5(4.99)    -      136.2(5.41)      -           -           -           -        -         177.9(7.52) 1         
5339.930           3.270  -0.680        -         -      107.9(5.49)      -        110.5(7.15)    -           -        -         122.5(7.52) 3         
5364.858           4.445   0.220        -         -            -      102.6(7.17)  89.5(6.92)     -        74.9(6.82)  -               -     3        
5367.479           4.415   0.350        -         -            -      113.7(7.15)     -           -        80.7(6.78)  -               -     1        
5373.698           4.437  -0.860        -         -            -      47.9(7.36)   41.3(6.86)   70.6(7.39) 30.9(6.95) 41.3(7.41) 60.3(7.63)  3         
5379.574           3.694  -1.480        -    105.0(7.32)       -      46.5(7.26)     -          90.9(7.61)     -      38.7(7.30) 53.9(7.43)  1         
5383.369           4.312   0.500        -         -            -          -          -            -        93.2(6.78)  -               -     1        
5387.488           4.142  -2.140        -         -            -          -          -          33.8(7.62)     -       -         21.4(7.72)  1         
5389.479           4.415  -0.410        -    112.2(7.21)       -          -          -            -        46.1(6.79)  -         72.9(7.38)  1         
5393.170           3.240  -0.720        -         -            -      107.5(7.27)    -            -            -       -              -      3       
5397.127           0.914  -1.993    104.7(5.14)   -            -          -          -            -        128.6(6.85) -              -      1        
5398.277           4.445  -0.670        -         -            -      58.7(7.37)     -            -        35.4(6.84   -         61.1(7.43)  1        
5400.502           4.371  -0.160        -         -            -          -          -            -        61.9(6.85)  -               -     1        
5405.774           0.990  -1.844    99.1(5.66)    -            -          -          -            -            -       -               -     1         
5415.192           4.386   0.500        -     175.2(7.29)      -          -          -            -        92.0(6.81)  -               -     1         
5424.070           4.320   0.580        -         -            -      149.9(7.18)  126.0(7.02)    -            -       -               -     3         
5434.523           1.011  -2.122    89.6(5.06)    -            -          -          -            -        112.7(6.78) 123.8(7.45)     -     1        
5441.340           4.310  -1.580        -         -            -      24.3(7.38)   26.2(7.23)     -            -       -          27.7(7.48) 3    
5466.390           4.371  -0.630        -    113.90(7.40)      -      63.1(7.35)     -            -        42.2(6.88)  56.3(7.45)      -     1        
5501.464           0.958  -2.950        -         -            -          -          -            -        84.6(6.90)  -               -     1         
5506.780           0.990  -2.800        -         -            -      99.2(7.23)     -            -            -       -         112.8(7.49) 3     
5522.450           4.210  -1.400        -         -            -          -        21.6(6.83)     -            -       -         37.2(7.43)  3      
5532.750           3.570  -2.000        -         -            -      28.1(7.21)     -            -            -       -               -     3         
5543.147           3.694  -1.570        -         -            -          -          -      92.6(7.72)         -      44.7(7.53) 59.6(7.64)  1         
5567.390           2.610  -2.560        -    127.9(7.50)       -          -        51.3(7.05)     -            -       -         62.9(7.69)  3         
5569.620           3.420  -0.490        -         -            -          -        112.1(7.10)    -            -       -         131.4(7.53) 3         
5576.090           3.430  -0.851        -    153.7(7.23)       -          -        91.3(7.08)     -            -       -         105.9(7.58) 1         
5586.756           3.368  -0.210        -         -            -          -        141.1(7.09)    -        114.5(7.05) -              -      1        
5618.631           4.209  -1.380        -    76.4(7.29)        -      36.7(7.39)     -            -            -       -         42.7(7.53)  1         
5638.260           4.220  -0.720        -    110.8(7.38)       -      62.0(7.44)   57.5(6.97)  97.7(7.65)  39.9(6.91)  -         70.6(7.48)  3         
5641.436           4.256  -1.180        -         -            -      47.9(7.48)     -            -            -       -         51.8(7.57)  1         
5679.020           4.650  -0.770        -         -            -         -         37.7(7.01)     -            -       -           -         3         
5679.025           4.652  -0.920        -    83.0(7.45)        -      44.2(7.49)     -            -            -       -         49.9(7.62)  1         
5686.530           4.550  -0.450        -         -            -         -         52.7(6.91)     -            -       -           -         3
5731.760           4.260  -1.150        -         -            -      42.3(7.48)   40.9(7.08)  72.8(7.63)      -       -         47.7(7.45)  3     
5775.080           4.220  -1.203        -         -            -      43.8(7.38)     -         73.3(7.49)      -       -         49.7(7.51)  2         
5793.913           4.220  -1.700        -    64.5(7.43)        -      21.1(7.32)     -            -            -       -         27.6(7.50)  1  
5806.730           4.610  -0.900        -         -            -         -         30.1(6.93)     -            -       -           -         3         
5809.220           3.880  -1.690        -         -            -      30.9(7.25)     -            -            -       -           -         3    
5852.220           4.550  -1.180        -         -            -         -         20.3(6.89)     -            -       -         33.9(7.44)  3
5855.091           4.607  -1.760        -         -            -         -           -          24.6(7.49)     -       -           -         1       
5883.813           3.959  -1.360        -    110.9(7.55)       -         -           -          89.9(7.69)     -       -         56.9(7.59)  1
5916.249           2.453  -2.994        -         -            -      37.7(7.36)     -            -            -       -         43.9(7.51)  1
5927.786           4.650  -1.090        -    65.5(7.32)        -         -         23.5(6.99)     -            -       -         35.0(7.46)  1      
5930.173           4.652  -0.230        -    110.0(7.19)       -      72.7(7.34)     -            -            -       -         76.9(7.45)  1      
5934.650           3.930  -1.020        -         -            -      56.7(7.36)   60.0(7.02)     -            -      51.6(7.49) 66.7(7.43)  3        
5956.692           0.859  -4.605        -         -            -         -           -            -            -       -         37.9(7.43)  1     
5984.814           4.733  -0.343        -         -            -      63.7(7.36)     -            -            -       -         74.9(7.58)  2      
5987.066           4.795  -0.556        -         -            -         -           -          80.7(7.57)     -       -         59.5(7.56)  2      
6003.010           3.881  -1.120        -    117.5(7.31)       -         -           -            -            -      58.6(7.57) 74.7(7.65)  1    
6024.049           4.548  -0.120        -         -            -      93.6(7.48)     -            -        65.3(7.02)  -           -         1         
6024.060           4.550  -0.060        -         -            -         -         77.8(7.04)     -            -       -         99.3(7.61)  3    
6027.050           4.076  -1.210        -         -            -      51.9(7.43)   48.0(6.98)     -            -       -         54.1(7.48)  1   
6055.992           4.733  -0.460        -         -            -      56.8(7.35)     -            -            -       -           -         1         
6056.010           4.730  -0.400        -         -            -         -         50.5(6.98)     -            -       -         64.0(7.44)  3      
6065.482           2.608  -1.530     34.1(5.19)   -            -      98.7(7.36)   98.4(7.02)     -            -       -         104.9(7.49) 1     
6078.491           4.795  -0.424        -         -            -      60.9(7.43)     -          79.4(7.41) 37.5(6.95)  -         66.6(7.56)  2 
6078.999           4.652  -1.120        -    95.1(7.28)        -      28.3(7.32)     -            -            -       -         35.9(7.50)  1         
6096.660           3.980  -1.780        -         -            -      20.9(7.16)   20.5(6.93)   48.3(7.49)     -       -         29.2(7.39)  3        
6136.610           2.450  -1.400     44.8(5.08)   -      140.7(5.47)  111.0(7.27)    -            -            -       -         120.4(7.44) 3     
6137.694           2.588  -1.403     37.4(5.10)   -      128.1(5.48)  106.8(7.33)    -            -        85.9(6.91)  -         118.2(7.54) 1     
6151.620           2.180  -3.290        -         -            -      31.1(7.21)   38.5(7.03)     -            -       -         41.1(7.46)  3      
6157.725           4.076  -1.260        -         -            -      48.4(7.39)   59.5(7.24)     -            -      44.9(7.54) 58.4(7.61)  3 
6165.360           4.140  -1.470        -         -            -      30.0(7.32)   27.5(6.96)   59.0(7.47)     -       -         36.4(7.48)  3   
6173.340           2.220  -2.880        -    134.1(7.33)       -      52.1(7.34)   55.9(7.02)     -            -       -         61.6(7.55)  3     
6180.204           2.727  -2.780        -         -            -         -         41.3(7.14)     -            -       -            -        1         
6187.990           3.940  -1.570        -    95.7(7.44)        -      31.3(7.18)     -            -            -       -         39.2(7.37)  3     
6191.560           2.430  -1.420        -         -            -      114.2(7.30)    -            -            -       -         119.3(7.42) 3    
6200.314           2.608  -2.437        -         -            -         -           -            -        35.5(6.83) 47.8(7.46) 63.7(7.53)  1     
6213.429           2.222  -2.660        -         -            -      67.2(7.49)   71.3(6.95)     -        48.9(6.96)  -         75.7(7.48)  1      
6219.279           2.198  -2.433        -         -            -      74.7(7.41)     -          124.5(7.48)    -       -         83.4(7.58)  1     
6229.225           2.845  -2.970        -         -            -         -           -          68.6(7.67)     -       -         32.1(7.57)  1      
6230.720           2.560  -1.280      37.0(4.94)  -      144.0(5.51)  118.9(7.33)    -            -            -      126.3(7.48)    -       3        
6232.639           3.653  -1.271        -         -            -      66.6(7.41)     -            -            -       -         75.3(7.59)  2      
6252.554           2.404  -1.687      26.1(4.98)  -      126.4(5.48)  98.6(7.34)   102.8(7.06)  156.9(7.48) 81.4(6.89) -         107.4(7.51) 1     
6265.131           2.176  -2.550        -    151.1(7.21)       -      67.7(7.34)   74.6(7.04)     -            -       -         84.1(7.69)  1         
6315.809           4.076  -1.710        -         -            -      24.9(7.28)     -            -            -       -             -       2         
6322.690           2.588  -2.426        -         -            -      62.2(7.48)   58.9(7.01)     -            -       -         72.1(7.69)  2         
6335.328           2.198  -2.230        -         -            -         -         82.1(6.90)     -        66.3(6.88) 71.4(7.47) 85.35(7.41) 1        
6380.740           4.190  -1.320        -         -            -         -         33.2(6.98)     -            -       -             -       3         
6380.746           4.186  -1.400        -         -            -      38.5(7.40)     -            -            -       -         44.7(7.55)  1         
6393.602           2.432  -1.620        -         -            -      111.7(7.26)  110.8(6.94)  163.6(7.51) 82.7(6.87) -             -       1       
6408.016           3.686  -1.048        -         -            -      77.7(7.43)   72.9(7.05)     -            -       -         75.9(7.40)  2      
6411.647           3.653  -0.820        -    167.2(7.34)       -         -         95.2(7.09)  127.5(7.45) 73.1(7.03) 90.9(7.74) 108.4(7.71) 1    
6419.950           4.730  -0.090        -         -            -      68.9(7.19)     -            -            -       -             -       3      
6421.349           2.278  -2.027        -         -            -      95.1(7.45)   92.7(6.99)  145.3(7.48) 74.0(6.92) 84.7(7.64) 104.2(7.62) 1     
6430.850           2.180  -2.010        -         -            -      92.9(7.31)   101.2(7.06)    -            -       -         105.2(7.54) 3     
6475.626           2.559  -2.940        -         -            -      39.6(7.42)     -            -            -      35.8(7.61)      -      1       
6494.980           2.404  -1.273        -         -            -         -           -            -       105.0(6.96) 107.1(7.41)131.1(7.37) 1     
6533.930           4.558  -1.460        -         -            -         -           -            -            -      22.9(7.59) 28.7(7.58)  1      
6546.239           2.758  -1.650        -         -            -      85.7(7.34)     -         132.8(7.41)     -      80.7(7.59) 96.1(7.54)  1      
6569.209           4.733  -0.420        -         -            -      55.2(7.26)     -            -            -       -         61.6(7.40)  1         
6575.019           2.588  -2.820        -         -            -      41.6(7.36)     -            -            -       -               -     1         
6592.910           2.720  -1.470        -         -            -      92.1(7.24)   90.6(6.85)     -            -       -         104.1(7.46) 1        
6593.871           2.432  -2.422        -         -            -      66.7(7.40)   71.0(7.08)  112.8(7.46)     -       -         80.2(7.68)  1      
6597.557           4.759  -1.070        -         -            -         -         26.7(7.17)     -            -       -         39.0(7.64)  1      
6608.024           2.278  -4.030        -         -            -         -           -         36.9(7.52)      -       -               -     1         
6609.110           2.559  -3.227        -         -            -      46.8(7.33)   51.0(7.05)     -            -       -         58.0(7.58)  1      
6627.540           4.548  -1.680        -         -            -         -           -         37.7(7.61)      -       -         22.1(7.62)  1      
6677.989           2.692  -1.470        -         -            -      104.5(7.40)  102.8(7.06) 150.3(7.41) 83.4(6.96) 93.9(7.61) 110.8(7.53) 1     
6733.151           4.638  -1.580        -         -            -         -           -         38.2(7.61)      -       -             -       1      
6750.150           2.424  -2.621        -    142.0(7.34)       -      58.4(7.39)   61.7(7.05)  109.2(7.56)     -       -         68.5(7.60)  1     
6806.847           2.727  -3.210        -         -            -         -           -         63.0(7.64)      -       -             -       1       
6810.260           4.610  -1.200        -         -            -         -         27.7(7.14)     -            -       -         41.2(7.64)  3      
6820.369           4.638  -1.320        -         -            -         -         25.4(7.23)     -            -       -             -       1       
6828.590           4.638  -0.920        -    77.4(7.27)        -      37.3(7.29)     -            -            -       -         43.2(7.43)  1      
6843.648           4.548  -0.930        -         -            -      48.3(7.46)   38.7(7.05)     -            -       -         50.7(7.52)  1      
6858.145           4.607  -1.060        -    88.4(7.54)        -      40.9(7.48)   36.9(7.07)     -            -       -         46.0(7.47)  1    
6916.678           4.154  -1.450        -         -            -         -         35.7(7.11)     -            -       -         49.4(7.65)  1      
6945.203           2.424  -2.482        -         -            -         -         68.6(7.04)     -            -      59.2(7.57) 73.6(7.55)  1
6978.850           2.484  -2.500        -         -            -      57.5(7.29)     -            -            -       -             -       1       
7022.953           4.191  -1.250        -         -            -      48.5(7.45)     -            -        24.7(6.87)  -         53.5(7.56)  1
7038.222           4.217  -1.300        -         -            -      42.7(7.39)     -            -        22.7(6.89) 39.5(7.53)     -       1         
7071.854           4.607  -1.700        -         -            -         -           -         37.9(7.68)      -       -             -       1         
7090.378           4.230  -1.210        -         -            -         -           -            -        27.8(6.94) 40.1(7.47) 58.7(7.66)  1     
7130.922           4.217  -0.790        -         -            -         -           -            -            -      60.6(7.51)     -       1        
7132.979           4.075  -1.750        -         -            -         -         21.4(6.98)     -            -       -         34.9(7.54)  1      
7219.678           4.076  -1.690        -         -            -      31.1(7.38)     -         62.0(7.53)      -       -         41.8(7.63)  1      
7239.863           4.209  -1.504        -         -            -         -           -         58.8(7.43)      -       -             -       2       
7320.678           4.558  -0.782        -         -            -         -           -            -            -      46.8(7.47)     -       2      
7418.668           4.142  -1.590        -         -            -      32.6(7.37)  30.4(7.09)      -            -       -         43.9(7.63)  1
7445.746           4.256  -0.237        -         -            -         -        87.3(7.02)   146.6(7.63)     -      92.9(7.60) 110.9(7.58) 1
7491.649           4.607  -1.388        -       99.4(7.26)     -         -           -         56.7(7.42)      -      40.2(7.31) 53.9(7.41)  2
7495.060           4.220  -0.102        -         -            -         -           -            -       78.5(6.88) 100.1(7.54) 123.2(7.56) 2
7583.787           3.017  -1.990        -         -            -      65.9(7.43)  63.6(7.02)      -            -      58.4(7.56) 76.9(7.65)  2
7710.360           4.220  -1.051        -         -            -         -           -            -       27.6(6.74)      -      61.2(7.51)  1     
7748.274           2.984  -1.760        -         -            -      73.4(7.28)     -            -            -          -      95.9(7.70)  1
7751.137           4.991  -0.895        -         -            -         -           -            -            -      25.2(7.42)      -      2      
7941.094           3.274  -2.580        -    77.1(7.25)        -         -           -            -            -      26.8(7.60)      -      1       
8085.176           4.445  -0.240        -         -            -         -           -            -            -      83.2(7.54)      -      2     
8198.917           4.434  -0.670        -         -            -         -           -            -            -      70.5(7.72)      -      2     
8327.052           2.198  -1.525        -         -            -         -           -            -            -      120.0(7.45)     -      1        
8387.770           2.176  -1.493     68.2(5.06)   -            -         -           -            -            -      121.3(7.41)     -      1        
8468.404           2.222  -2.072        -         -            -      99.0(7.28)     -            -            -          -           -      1        
8514.069           2.198  -2.229        -         -            -      94.2(7.33)     -            -            -      87.6(7.51)      -      1        
8515.110           3.017  -1.923        -         -            -      70.2(7.36)     -            -            -          -           -      2       
8674.743           2.831  -1.850        -         -            -      88.6(7.44)     -            -            -          -           -      1        
8688.621           2.176  -1.212        -         -            -         -           -            -            -      153.0(7.46)     -      1        
8757.182           2.845  -2.026        -         -            -         -           -            -            -      69.9(7.56)      -      1       
8804.623           2.278  -3.234        -         -            -      46.0(7.41)   50.9(7.14)     -            -          -           -      1       
8838.423           2.858  -1.980        -         -            -      74.2(7.31)     -            -            -          -           -      1        
8975.401           2.990  -2.506        -         -            -         -           -            -            -      45.4(7.61)      -      2       
4491.405  Fe II    2.855  -2.700        -         -            -         -           -        104.4(7.73)      -      75.4(7.61)  77.5(7.59) 1
4508.288           2.855  -2.210        -         -            -         -           -        122.2(7.59)      -      93.4(7.55)      -      1      
4515.339           2.840  -2.480        -         -            -         -           -            -            -      87.9(7.68)      -      1       
4520.224           2.810  -2.600        -         -            -         -           -            -            -      83.2(7.66)      -      1      
4620.521           2.828  -3.280        -         -            -         -           -        78.1(7.64)       -      53.6(7.49)      -      1        
4629.339           2.807  -2.280        -    144.7(7.43)       -         -           -            -            -      92.4(7.54)      -      1      
4731.453           2.891  -3.360        -    85.1(7.36)        -         -           -            -            -           -          -      1      
4923.927           2.891  -1.320        -         -            -         -           -            -      119.1(6.88)  149.6(7.39)     -      1      
4993.350           2.810  -3.670        -         -            -      30.2(7.36)     -      57.6(7.52)         -           -          -      2       
5197.560           3.230  -2.250    31.6(5.05) 124.1(7.37)     -      72.4(7.46)     -      108.8(7.56)        -      84.6(7.47)      -      3      
5234.620           3.220  -2.240    25.1(5.08)    -        66.2(5.41) 75.8(7.51) 73.3(7.04) 100.9(7.47)        -      87.6(7.48)      -      3        
5284.100           2.890  -3.010        -         -            -         -       53.9(6.99)       -            -      59.7(7.57)      -      3       
5325.560           3.220  -3.170        -    76.6(7.34)        -         -       31.4(6.91) 54.5(7.37)         -      43.6(7.39)      -      3       
5414.050           3.220  -3.620        -         -            -      21.2(7.41) 20.2(7.05)       -            -      23.9(7.47)      -      3      
5425.257           3.199  -3.360        -    76.6(7.36)        -      37.2(7.44) 34.4(7.01) 57.5(7.59)         -           -      44.4(7.61) 3         
5534.830           3.250  -2.770        -         -            -      50.7(7.41) 51.2(7.03) 81.8(7.59)         -      61.6(7.51)  62.9(7.54) 3
5991.370           3.150  -3.560        -         -            -      23.4(7.34)     -      53.7(7.66)         -           -          -      3      
6149.250           3.890  -2.720        -         -            -      27.9(7.32) 26.5(6.97) 51.2(7.53)         -      39.4(7.40)      -      3       
6247.550           3.890  -2.340        -         -            -      45.9(7.43) 42.9(7.02)     -              -           -          -      3    
6416.919           3.891  -2.470        -         -            -      28.6(7.29) 29.2(7.01)     -              -           -          -      2     
6432.680           2.891  -3.708        -         -            -      30.9(7.32) 33.0(7.02)     -              -      43.7(7.40)      -      2     
6456.383           3.903  -2.075        -         -            -         -           -      78.2(7.47)         -           -          -      1         
7711.723           3.903  -2.543        -         -            -         -           -      63.1(7.56)     29.4(6.82) 49.8(7.43)      -      2

The numbers in the paranthesis in columns 5-13 give the derived abundances from the respective lines. 
References: 1. Fuhr et al. (1988) 2. Kurucz (1988) 3. Lambert et al. (1996)


==> TableA6.txt <==
Equivalent widths (in mÅ) of Fe lines used for deriving atmospheric parameters

 Wavelength      Element     Elow       log gf      HD 30443         HE 0308-1612       HD 87853    References
    (Å)           id          ev                         

4114.446	  Fe I	     2.831	−1.220		-		-		-		1
4139.927		     0.990	−3.629		-		-		-		1
4147.669		     1.485	−2.104		-		-		83.6(6.82)	1
4184.891		     2.831	−0.860		-		-		83.8(6.79)	1
4187.039		     2.449	−0.548		-		-		108.4(6.78)	1
4202.029		     1.485	−0.708		-		-		134.9(6.72)	1
4348.937		     2.990	−2.130		-		-		-		1
4454.381		     2.832	−1.250		-		123.6(6.84)	64.6(6.71)	1
4461.653		     0.073	−3.210		-		-		97.2(6.85)	1
4466.551		     2.832	−0.590		-		-		102.6(6.92)	1
4484.220		     3.603	−0.720		-		-		62.0(6.80)	1
4489.739		     0.121	−3.966		-		-		53.2(6.73)	1
4547.847		     3.546	−0.780		-		107.7(6.80)	-		1
4566.514		     3.301	−2.250		-		-		-		1
4619.288		     3.603	−1.120		-		-		50.8(6.99)	1
4630.120		     2.278	−2.600		-		-		32.9(6.95)	1
4741.529		     2.831	−2.000		-		-		100.6(6.64)	1
4787.827		     2.998	−2.770		-		59.7(6.89)	-		1
4788.751		     3.236	−1.810		-		-		-		1
4834.506		     2.424	−3.410		-		-		-		1
4871.318		     2.865	−0.410		-		162.8(6.61)	-		1
4903.310 		     2.881	−1.080		-		137.9(6.86)	-		1
4907.732		     3.430	−1.840		-		77.4(6.86)	-		1
4917.229		     4.191	−1.180		-		-		-		1
4924.770		     2.278	−2.220		-		113.8(6.66)	-		1	
4930.315		     3.959	−1.350		-		73.8(6.93)	-		1
4939.687		     0.859	−3.340		-		148.4(6.74)	52.1(6.72)	1
4950.104		     3.417	−1.670		-		-		-		1
4967.890 		     4.191	−0.622		-		-		-		2
4985.253		     3.930	−0.560		77.50(5.80)	89.0(6.46)	-		2
4994.129		     0.914	−3.080		-		-		-		1
5001.863		     3.882	0.0100		-		112.1(6.38)	83.8(6.74)	1
5005.712		     3.884	−0.142		-		-		73.3(6.67)	2
5022.236		     3.984	−0.530		-		-		54.2(6.77)	1
5049.819		     2.278	−1.420		-		-		85.8(6.75)	1
5051.635		     0.915	−2.795		-		-		81.1(6.74)	1
5054.642		     3.640	−2.140		-		-		-		1
5079.223		     2.200	−2.067		147.80(5.86)	-		-		1
5083.338		     0.958	−2.958		-		-		69.6(6.72)	1
5090.767		     4.256	−0.400		-		-		-		1
5127.359		     0.915	−3.307		-		-		52.0(6.72)	1
5141.739		     2.424	−2.150		-		-		44.1(6.80)	1
5166.282		     0.000	−4.195		-		176.4(6.84)	62.8(6.93)	1
5171.600		     1.485	−1.790		-		-		106.7(6.81)	1
5194.941		     1.557	−2.090		-		-		-		1
5198.711		     2.222	−2.135		-		134.2(6.89)	-		1
5215.179		     3.266	−0.933		114.90(5.75)	111.6(6.52)	63.1(6.72)	1
5217.389		     3.211	−1.097		-		-		-		1
5232.939		     2.940	−0.640		-		-		120.1(6.87)	1
5242.491		     3.634	−0.840		-		-		47.1(6.63)	1
5247.050  		     0.087	−4.946		-		118.6(6.44)	-		1
5250.646		     2.198	−2.050		-		-		55.9(6.70)	1
5253.462		     3.283	−1.670		-		99.0(6.94)	-		1
5263.305		     3.265	−0.970		-		-		66.2(6.77)	1
5266.555		     2.998	−0.490		-		-		100.8(6.77)	1
5281.790	             3.038	−1.020		-		145.1(7.01)	77.4(6.84)	1
5283.621		     3.241	−0.630		-		-		90.9(6.93)	1
5285.118		     4.434	−1.640		-		-		-		1
5288.520	             3.690	−1.510		-		-		-		3
5307.360		     1.608	−2.987		-		123.6(6.64)	-		1
5321.110	             4.420	−1.190		-		-		-		3
5322.040		     2.280	−2.840		83.50(5.86)	95.4(6.90)	-		3
5324.178		     3.211	−0.240		-		-		105.1(6.82)	1
5339.930		     3.270	−0.680		-		-		75.7(6.67)	3
5364.858		     4.445	0.22		-		-		70.5(6.74)	3
5367.479		     4.415	0.35		99.40(5.82)	116.2(6.70)	74.5(6.66)	1
5369.961		     4.370	0.35		110.70(5.92)	120.1(6.73)	75.0(6.63)	1
5373.698		     4.437	−0.860		-		76.8(7.09)	-		3
5379.574		     3.694	−1.480		-		-		-		1
5383.369		     4.312	0.5		-		138.3(6.87)	95.8(6.86)	1
5387.488		     4.142	−2.140		-		-		-		1
5389.479		     4.415	−0.410		-		-		-		1
5393.170		     3.240	−0.720		-		-		-		3
5397.127		     0.914	−1.993		-		-		-		1
5398.277		     4.445	−0.670		-		-		-		1
5400.502		     4.371	−0.160		-		-		-		1
5405.774		     0.990	−1.844		-		-		-		1
5415.192		     4.386	0.5		-		-		-		1
5424.070		     4.320	0.58		-		-		-		3
5434.523		     1.011	−2.122		-		-		-		1
5441.340  		     4.310	−1.580		-		-		-		3
5445.042		     4.390	−0.020		69.00(5.75)	-		-		1
5466.390		     4.371	−0.630		-		-		-		1
5501.464		     0.958	−2.950		-		-		-		1
5506.780		     0.990	−2.800		-		-		-		3
5522.450		     4.210	−1.400		-		-		-		3
5532.750		     3.570	−2.000		-		-		-		3
5543.147		     3.694	−1.570		-		-		-		1
5554.894		     4.549	−0.440		-		-		42.3(6.94)	1
5567.390		     2.610	−2.560		-		-		-		3
5569.620		     3.420	−0.490		-		-		82.5(6.79)	3
5576.090		     3.430	−0.851		-		-		63.4(6.88)	1
5586.756		     3.368	−0.210		-		-		100.0(6.78)	1
5615.644		     3.332	−0.140		-		-		111.3(6.92)	1
5618.631		     4.209	−1.380		-		42.6(6.59)	-		1
5638.260		     4.220	−0.720		-		-		-		3
5641.436		     4.256	−1.180		-		-		-		1
5679.020		     4.650	−0.770		-		-		-		3
5679.025		     4.652	−0.920		-		-		-		1
5686.530		     4.550	−0.450		-		-		-		3
5731.760		     4.260	−1.150		-		-		-		3
5753.120		     4.260	−0.760		-		86.2(6.89)	-		1
5775.080		     4.220	−1.203		-		-		-		2
5793.913		     4.220	−1.700		-		-		-		1
5806.730		     4.610	−0.900		-		-		-		3
5809.220		     3.880	−1.690		-		-		-		3
5852.220		     4.550	−1.180		-		-		-		3
5855.091		     4.607	−1.760		-		-		-		1
5862.357		     4.549	−0.051		-		81.3(6.42)	-		2
5883.813		     3.959	−1.360		-		-		-		1
5916.249		     2.453	−2.994		-		-		-		1
5927.786		     4.650	−1.090		-		-		-		1
5930.173		     4.652	−0.230		-		-		-		1
5934.650		     3.930	−1.020		-		-		-		3
5956.692		     0.859	−4.605		-		-		-		1
5984.814		     4.733	−0.343		-		-		-		2
5987.066		     4.795	−0.556		-		-		-		2
6003.010		     3.881	−1.120		-		-		-		1
6024.049		     4.548	−0.120		54.10(5.85)	-		-		1
6024.060		     4.55	−0.060		-		-		53.7(6.85)	3
6027.050		     4.076	−1.210		-		-		-		1
6055.992		     4.733	−0.460		-		-		-		1
6056.010		     4.73	−0.400		-		-		-		3
6065.482		     2.608	−1.530		-		-		-		1
6078.491		     4.795	−0.424		-		-		-		2
6078.999		     4.652	−1.120		-		-		-		1
6082.710		     2.222	−3.573		-		78.6(6.90)	-		1
6096.660		     3.98	−1.780		-		-		-		3
6136.610		     2.45	−1.400		-		165.6(6.75)	78.8(6.64)	3
6137.694		     2.588	−1.403		-		-		76.0(6.71)	1
6151.620		     2.18	−3.290		-		-		-		3
6157.725		     4.076	−1.260		-		-		-		3
6165.360		     4.14	−1.470		-		58.0(6.93)	-		3
6173.340		     2.22	−2.880		-		-		-		3
6180.204		     2.727	−2.780		-		87.5(6.92)	-		1
6187.990		     3.94	−1.570		-		-		-		3
6191.560		     2.43	−1.420		-		-		-		3
6200.314		     2.608	−2.437		-		-		-		1
6213.429		     2.222	−2.660		-		-		-		1
6219.279		     2.198	−2.433		-		131.9(6.77)	-		1
6229.225		     2.845	−2.970		-		-		-		1
6230.720		     2.56	−1.280		-		-		90.2(6.84)	3
6232.639		     3.653	−1.271		-		-		-		2
6240.646		     2.222	−3.380		-		104.5(7.17)	-		1
6246.318		     3.603	−0.960		-		130.7(7.11)	-		1
6252.554		     2.404	−1.687		-		-		70.5(6.72)	1
6265.131		     2.176	−2.550		-		-		-		1
6301.500		     3.654	−0.672		-		114.4(6.54)	64.0(6.74)	2
6315.809		     4.076	−1.710		-		-		-		2
6322.690		     2.588	−2.426		-		104.3(6.68)	-		2
6335.328		     2.198	−2.230		146.40(5.84)	137.2(6.64)	-		1
6380.740		     4.19	−1.320		-		-		-		3
6380.746		     4.186	−1.400		-		-		-		1
6393.602		     2.432	−1.620		-		-		-		1
6408.016	             3.686	−1.048		-		-		45.5(6.74)	2
6411.647		     3.653	−0.820		-		-		-		1
6419.950		     4.73	−0.090		-		-		-		3
6421.349		     2.278	−2.027		-		161.7(7.00)	63.5(6.81)	1
6430.850		     2.18	−2.010		-		-		-		3
6475.626		     2.559	−2.940		-		-		-		1
6494.980		     2.404	−1.273		-		-		96.5(6.78)	1
6533.930		     4.558	−1.460		-		-		-		1
6546.239		     2.758	−1.650		-		-		-		1
6569.209		     4.733	−0.420		-		-		-		1
6575.019		     2.588	−2.820		48.40(5.84)	-		-		1
6592.910		     2.72	−1.470		129.70(5.74)	-		-		3
6593.871		     2.432	−2.422		-		124.9(6.84)	-		1
6597.557		     4.759	−1.070		-		37.3(6.84)	-		1
6608.024		     2.278	−4.030		-		-		-		1
6609.110		     2.559	−3.227		-		-		-		1
6627.540		     4.548	−1.680		-		-		-		1
6677.989		     2.692	−1.470		-		-		65.9(6.67)	1
6733.151		     4.638	−1.580		-		-		-		1
6739.521		     1.557	−4.950		-		32.6(6.59)	-		1
6750.150		     2.424	−2.621		-		-		-		1
6806.847		     2.727	−3.210		-		-		-		1
6810.260	             4.61	−1.200		-		-		-		3
6820.369		     4.638	−1.320		-		-		-		1
6828.590		     4.638	−0.920		-		-		-		1
6843.648		     4.548	−0.930		-		-		-		1
6858.145		     4.607	−1.060		-		-		-		1
6916.678		     4.154	−1.450		-		-		-		1
6945.203		     2.424	−2.482		-		-		-		1
6978.850		     2.484	−2.500		-		-		-		1
7022.953		     4.191	−1.250		-		-		-		1
7038.222		     4.217	−1.300		-		-		-		1
7071.854		     4.607	−1.700		-		-		-		1
7090.378		     4.23	−1.210		-		-		-		1
7130.922		     4.217	−0.790		-		-		-		1
7132.979		     4.075	−1.750		-		-		-		1
7219.678		     4.076	−1.690		-		-		-		1
7239.863		     4.209	−1.504		-		-		-		2
7320.678		     4.558	−0.782		-		-		-		2
7418.668		     4.142	−1.590		-		-		-		1
7445.746		     4.256	−0.237		-		-		-		1
7491.649		     4.607	−1.388		-		-		-		2
7495.060		     4.22	−0.102		-		-		-		2
7583.787		     3.017	−1.990		-		-		-		2
7710.360		     4.22	−1.051		-		-		-		1
7748.274		     2.984	−1.760		-		-		-		1
7751.137		     4.991	−0.895		-		-		-		2
7941.094		     3.274	−2.580		-		-		-		1
8085.176		     4.445	−0.240		-		-		-		2
8198.917		     4.434	−0.670		-		-		-		2
8327.052		     2.198	−1.525		-		-		-		1
8387.770		     2.176	−1.493		-		-		-		1
8468.404		     2.222	−2.072		-		-		-		1
8514.069		     2.198	−2.229		-		-		-		1
8515.110		     3.017	−1.923		-		-		-		2
8674.743		     2.831	−1.850		-		-		-		1
8688.621		     2.176	−1.212		-		-		-		1
8757.182		     2.845	−2.026		-		-		-		1
8804.623		     2.278	−3.234		-		-		-		1
8838.423		     2.858	−1.980		-		-		-		1
8975.401		     2.99	−2.506		-		-		-		2
4233.172	  Fe II	     2.583	−2.000		-		-		129.7(6.83)	1
4491.405		     2.855	−2.700		-		-		-		1
4508.288		     2.855	−2.210		33.50(5.71)	-		-		1
4515.339		     2.84	−2.480		26.70(5.79)	-		-		1
4520.224		     2.81	−2.600		28.90(5.93)	-		-		1
4620.521		     2.828	−3.280		-		-		-		1
4629.339		     2.807	−2.280		-		87.9(6.60)	-		1
4731.453		     2.891	−3.360		-		-		-		1
4923.927		     2.891	−1.320		-		143.7(6.84)	139.1(6.70)	1
4993.350		     2.81	−3.670		-		-		-		2
5197.560		     3.23	−2.250		-		-		-		3
5234.620		     3.22	−2.240		-		-		-		3
5284.100	             2.89	−3.010		-		-		-		3
5325.560		     3.22	−3.170		-		-		-		3
5414.050		     3.22	−3.620		-		-		-		3
5425.257		     3.199	−3.360		-		-		-		3
5534.830		     3.25	−2.770		-		-		-		3
5991.370		     3.15	−3.560		-		-		-		3
6149.250		     3.89	−2.720		-		-		-		3
6247.550		     3.89	−2.340		-		49.1(6.88)	-		3
6416.919		     3.891	−2.470		-		-		-		2
6432.680		     2.891	−3.708		-		-		-		2
6456.383		     3.903	−2.075		-		-		-		1
7711.723		     3.903	−2.543		-		-		-		2



The numbers in the paranthesis in columns 5-7 give the derived abundances from the respective line.
References: 1. Führ et al. (1988) 2. Kurucz (1988) 3. Lambert et al. (1996)


==> TableA7.txt <==
Table A14: Lines used for deriving elemental abundances         

Wavelength Element  Elow  log gf   CD-28 1082   HD 29370   CD-38 2151   HD 50264   HD 87080   HD 123701   HD 176021   HD 188985   HD 202020  Reference
             id     (eV)

5682.633    Na I   2.102  -0.700       -      129.7(6.32)      -            -      70.2(5.92)      -      54.5(5.81)      -        93.2(6.41)   1
5889.951           0.000   0.100 166.7(4.56)       -           -            -          -           -           -          -            -        1 
6154.226           2.102  -1.560       -           -           -            -          -       55.6(6.36)      -          -        35.2(6.35)   1  
6160.747           2.104  -1.260       -           -           -            -      30.2(5.79)  76.8(6.38) 24.2(5.79)      -        48.4(6.28)   1  
4571.096    Mg I   0.000  -5.691  56.6(5.89)       -      170.4(6.64)  92.9(7.60)      -           -      86.1(7.42)      -       108(7.95)     2  
4730.029           4.346  -2.523       -           -           -       52.5(7.68)      -           -           -       50.3(7.83)  66.(7.95)    3 
5172.684           2.711  -0.402 169.1(5.72)       -           -            -          -           -           -          -            -        4  
5528.405           4.346  -0.620       -           -      148.2(6.67)       -     175.4(7.26)      -     165.7(7.29)  174.4(7.55)      -        4 
5711.088           4.346  -1.833       -      127.5(7.47)      -       85.3(7.49)  82.5(7.34) 115.1(7.64) 74.5(7.37)   78.8(7.63) 105.0(7.84)   3
6145.016    Si I   5.616  -0.820       -       58.5(6.97)      -            -      22.2(6.51)      -           -          -            -        6
6155.134           5.619  -0.400       -       90.2(7.03)      -            -      54.8(6.72)      -           -          -            -        6
6237.319           5.613  -0.530       -           -           -            -      39.3(6.58)      -           -          -            -        6
4318.652    Ca I   1.899  -0.208  41.9(4.00)       -           -            -     112.4(5.70)      -           -          -       115.7(5.97)   7
4425.437           1.879  -0.385       -           -           -      131.2(6.14)      -           -           -          -            -        7
5260.387           2.521  -1.900       -           -           -            -          -           -           -          -        22.0(6.33)   7
5512.980           2.932  -0.290       -           -           -            -          -      103.0(6.22) 54.6(5.74)   66.6(6.19)  76.2(6.15)   7
5581.965           2.523  -1.833       -           -           -       83.9(6.31)      -           -           -          -            -        7
5588.749           2.525   0.210       -           -      115.1(4.95) 130.3(5.96) 120.0(5.83)      -     112.0(5.89)  119.9(6.25) 133.(6.15)    7
5590.114           2.521  -0.710       -      116.5(6.00)      -            -          -           -      68.3(6.07)      -            -        7
5857.451           2.932   0.230       -           -           -      114.1(6.06) 102.7(5.89)      -           -      103.6(6.29) 118.7(6.24)   7
6102.723           1.879  -0.890  21.2(4.10)       -       95.41(4.83)      -          -           -           -          -            -        7
6162.173           1.899   0.100  73.8(4.29)       -           -      177.5(5.96) 161.7(5.83)      -           -      156.2(6.26) 175.0(6.13)   7
6166.439           2.521  -0.900       -           -           -            -          -       88.75(6.12)     -       47.1(6.0)   64.5(6.18)   7
6439.075           2.525   0.470  56.2(4.20)       -           -            -     129.5(5.65)      -      121.3(5.73) 128.1(6.06) 150.(6.01)    7
6455.598           2.523  -1.350       -           -           -       40.4(6.12)  38.7(5.89)      -           -       33.5(6.19)  51.3(6.6)    7
6471.662           2.525  -0.590       -      131.6(6.02)      -       80.8(6.11)  76.4(5.89)      -           -          -        85.8(6.25)   7
6493.781           2.521   0.140       -      179.5(5.99)      -            -     103.5(5.62) 158.0(6.11)      -       99.4(6.01) 120(6.02)     7
6499.650           2.523  -0.590       -           -           -       70.8(5.94)      -      108.1(6.12) 58.8(5.74)   64.6(6.09)  79.0(6.12)   7
7148.150           2.709   0.208       -           -           -            -          -           -     110.2(5.97)  106.8(6.15) 131.5(6.19)   8
4431.352    Sc II  0.605  -1.880       -      102.0(3.24)  49.4(1.21)       -      34.9(2.70)  80.2(3.60)      -          -            -        7
5239.813           1.455  -0.770       -      123.0(3.37)  73.6(1.37)  46.9(3.19)  63.1(3.02) 102.2(3.74) 48.3(2.79)   54.4(3.29)  58.7(3.37)   7
5526.790           1.768   0.130       -      136.9(3.04)      -       69.8(3.11)  81.4(2.84)      -      67.1(2.61)   76.5(3.21)  83.7(3.32)   7
6245.637           1.507  -0.980       -           -           -            -          -       77.0(3.41)      -          -        41.9(3.19)   7
4555.485    Ti I   0.848  -0.488       -           -       82.9(3.70)  51.3(4.79)  51.5(4.39)      -           -       43.3(4.93)  61.8(5.07)   9
4656.468           0.000  -1.345       -      120.9(4.46)      -       54.6(4.90)  64.3(4.68) 107.7(5.14) 46.3(4.63)   42.7(4.99)  64.2(5.16)   9
4759.272           2.255   0.514       -           -           -       36.5(4.74)      -           -           -       26.8(4.77)  45.7(4.98)   9
4840.874           0.899  -0.509       -      112.2(4.51)      -       52.9(4.87)  57.0(4.57)      -      40.9(4.53)   39.5(4.88)  62.3(5.11)   9
5024.842           0.818  -0.602       -           -       79.0(3.59)  53.3(4.87)  48.9(4.38)      -           -          -            -        9
5210.386           0.047  -0.884       -      158.5(4.58) 127.4(3.61)  73.4(4.89)  80.8(4.59) 144.4(5.30) 68.4(4.70)      -        88.4(5.25)   9
5282.380           1.052  -1.300       -       58.5(4.55)      -            -          -       40.3(4.79)      -          -            -        9
5426.237           0.021  -3.006       -           -           -            -          -       35.2(5.27)      -          -            -        9
5471.197           1.443  -1.440       -           -           -            -          -       31.7(5.12)      -          -            -        9
5922.110           1.046  -1.466       -           -           -            -          -           -           -          -        21.4(5.18)   9
5978.543           1.873  -0.496       -           -           -            -          -       64.9(5.25)      -          -        21.9(5.01)   9
6743.124           0.899  -1.630       -           -           -            -          -       48.6(4.99)      -          -            -        8
4443.794    Ti II  1.080  -0.700       -           -           -      128.1(4.91) 133.4(4.59)      -     127.5(4.63)      -       143.9(5.12)   9
4470.857           1.164  -2.280       -           -           -            -          -           -      62.1(4.81)      -            -        9
4583.409           1.164  -2.720       -           -       48.4(3.71)  22.7(4.68)      -       68.3(5.15)      -       29.6(4.82)  38.5(5.02)   8
4636.320           1.164  -2.855       -       74.2(4.69)      -            -          -       71.8(5.35)      -          -            -        9
4708.665           1.236  -2.210       -           -           -       42.7(4.75)  49.2(4.35)      -           -       47.0(4.80)  60.4(5.10)   9
4764.526           1.236  -2.770       -           -       57.5(3.33)  26.8(4.90)  31.9(4.53)  81.8(5.54)      -          -        30.5(4.94)   9
5418.751           1.581  -1.999       -       89.0(4.51)      -       41.3(4.79)  48.6(4.44)      -           -      48.2(4.87)  60.7(5.15)    8 
5703.575    V I    1.050  -0.211       -       99.6(4.01)      -            -          -           -           -          -       23.7(4.00)    9
5737.059           1.063  -0.740       -       78.1(4.23)      -            -          -       32.2(4.06)      -          -           -         9
6119.523           1.063  -0.320       -           -       46.9(2.98)       -          -       58.8(4.07)      -          -           -         9
6243.105           0.300  -0.980       -           -           -            -          -           -           -          -           -         9
6251.827           0.286  -1.340       -       88.1(3.96)  49.5(3.05)       -          -       55.5(4.17)      -          -           -         9
4545.945    Cr I   0.941  -1.370       -      154.4(5.61)  84.0(3.93)  74.3(5.58)      -           -           -      68.8(5.84)  84.8(5.85)    9
4616.120           0.982  -1.190       -           -           -       73.2(5.39)  77.0(5.08)      -      61.2(5.00)  74.1(5.83)  82.3(5.64)    9
4829.372           2.544  -0.810       -           -           -       40.5(5.63)      -           -           -          -           -         9
4870.801           3.079   0.050       -           -           -       59.8(5.65)      -           -           -          -           -         9
5296.691           0.982  -1.400       -      164.2(3.94)  91.3(3.95)  73.0(5.51)      -      133.8(5.85) 54.9(4.99)  67.5(5.76)  83.8(5.76)    9
5300.744           0.982  -2.120       -           -       44.1(3.93)  38.1(5.37)  42.5(5.10)  90.0(5.67)      -          -       48.6(5.64)    9
5345.801           1.003  -0.980       -           -           -       98.9(5.61)      -           -           -      88.0(5.86) 107.8(5.84)    9
5348.312           1.003  -1.290       -      163.6(5.44)  88.7(3.81)  79.6(5.56)  82.5(5.23) 134.9(5.77)      -      69.9(5.72)  89.0(5.78)    9
5409.772           1.030  -0.720       -           -      128.2(3.93) 110.1(5.53)      -           -      88.4(5.17) 102.3(5.90) 124.8(5.85)    9
4592.040    Cr II  4.073  -1.220       -       70.9(5.33)      -       42.7(5.59)  39.6(5.11)      -           -          -           -         9
4812.337           3.864  -1.800       -           -           -       29.1(5.59)  23.6(5.07       -      20.4(4.99)      -           -         9
4848.250           3.864  -1.140       -           -           -       49.2(5.49)  48.2(5.04)      -      41.1(4.87)      -           -         9
4451.586    Mn I   2.888   0.278  70.5(4.45)  159.1(5.63)      -            -          -           -      69.2(4.97)      -       86.3(5.42)    9
4765.846           2.941  -0.080       -           -           -            -          -       92.2(5.25)      -      54.8(5.35)  66.9(5.36)    9 
5394.677           0.000  -3.503       -           -       51.7(3.39)  40.5(5.25)  50.4(4.99)      -           -          -       49.7(5.49)    9
5420.355           2.142  -1.462       -           -           -            -      39.1(4.93)      -           -          -       49.5(5.52)    9
5399.499           3.853  -0.287       -       76.8(5.56)      -            -          -       43.5(5.36)      -          -           -         9
4121.311    Co I   0.922  -0.320       -           -           -            -          -           -      93.4(4.66)  98.5(5.33)      -        11
4792.846           3.252  -0.067       -       78.5(4.89)      -       23.8(4.77)  20.2(4.38)      -           -          -       29.1(4.94)    8
4813.467           3.216   0.050       -       81.0(4.77)      -            -      27.8(4.42)      -           -          -       37.8(4.99)    8
5483.344           1.710  -1.490       -           -       25.8(3.10)  26.1(4.74)      -           -           -          -       38.5(5.07)   11
6632.433           2.280  -2.000       -           -           -            -          -       27.2(5.19)      -          -           -        11
4714.408    Ni I   3.380   0.230       -           -           -      103.6(6.04)  96.0(5.78)      -           -     110.3(6.53) 113.6(6.29)   11
4980.166           3.606  -0.110       -           -           -       85.3(6.29)  80.7(6.01)      -      62.5(5.81)  80.6(6.55)      -        11
5035.357           3.635   0.290       -           -           -       81.9(5.85)  76.3(5.54) 109.4(5.95) 64.1(5.47)  83.3(6.22)      -        11
5081.107           3.847   0.300       -           -       36.7(4.05)  81.2(5.99)  71.9(5.63) 104.7(6.05) 60.6(5.57)  75.9(6.22)  86.1(6.15)   11
6007.306           1.676  -3.330       -       63.4(5.85)      -            -          -       51.9(6.24)      -          -           -        11
6128.963           1.676  -3.330       -       82.4(6.11)      -            -          -       61.4(6.40)      -          -           -        11
6175.360           4.089  -0.530       -       70.4(5.94)      -       33.9(6.03)  30.9(5.73)      -           -      28.9(6.09)  41.5(6.22)   11 
6204.600           4.088  -1.130       -           -           -            -          -           -           -          -       19.7(6.27)   11
6327.593           1.676  -3.150       -           -           -       24.5(6.10)      -           -           -          -       29.5(6.26)   11
6314.622           1.935  -1.770       -           -           -       53.8(5.71)      -           -           -          -           -        11
6767.768           1.826  -2.170       -      150.5(6.12)      -            -      70.7(5.93) 119.9(6.43) 46.5(5.69)  57.3(6.36)  74.4(6.41)   11
6772.313           3.657  -0.980       -           -           -            -          -       67.5(6.27)      -          -       44.3(6.30)   11
4722.150    Zn I   4.029  -0.370       -           -           -       66.5(4.71)      -           -      59.6(4.29)  67.6(4.89)  85.0(5.09)   13
4810.530           4.080  -0.170       -      111.4(4.51)      -       70.1(4.63)  63.0(4.10)  85.2(4.50) 60.7(4.16)  68.1(4.74)  83.8(4.90)   13
4607.327    Sr I   0.000  -0.570       -      128.9(4.05)  48.9(2.21)  77.9(4.63)  73.9(4.15) 124.5(4.78) 60.9(4.13)  70.9(4.95)  78.6(4.70)   14
4854.863    Y II   0.992  -0.380       -           -       90.7(0.64)  74.7(3.22)  85.7(2.86)      -      76.6(2.79)      -       79.5(3.24)   15
4883.684           1.084   0.070  86.3(1.38)       -           -       98.6(3.27) 106.6(2.92) 155.1(3.55) 86.1(2.67) 100.5(3.47) 101.1(3.31)   15
5087.416           1.084  -0.170       -           -      110.3(0.85)  82.5(3.23)  88.0(2.75) 124.5(3.29) 74.2(2.56)  86.2(3.41)  87.0(3.25)   15
5119.112           0.992  -1.360       -           -           -       48.1(3.43)  52.7(2.89)      -           -      44.4(3.29)      -        15
5544.611           1.738  -1.090       -           -           -       28.2(3.25)  34.9(2.91)  63.9(3.51)      -      29.1(3.20)  30.3(3.22)   15
5289.815           1.032  -1.850       -       77.0(3.05)      -            -      27.2(2.76)      -           -          -           -        15
4210.631    Zr II  1.665  -0.800       -      110.2(4.09)  86.7(2.55)       -          -       52.8(3.48)      -          -       20.6(3.13)   18
5853.668    Ba II  0.604  -1.020 115.7(2.03)       -      174.2(1.37) 116.2(3.45) 141.5(3.29)      -     107.3(3.03) 113.3(3.62)  96.5(3.21)    7
6141.713           0.703  -0.076 158.8(1.81)       -           -            -          -           -     179.8(2.84)      -     157.4(2.99)     7
6496.897           0.604  -0.377       -           -           -            -          -           -     162.8(2.89) 175.7(3.45) 149.0(3.10)    7
4662.498    La II  0.000  -1.240       -           -           -       32.6(2.27)  54.2(2.20)      -      29.8(1.68)  34.8(2.38)  21.1(1.81)   19
4748.726           0.926  -0.860       -       77.8(2.31)      -       23.6(2.46)  41.4(2.39)  65.8(2.87)      -      23.5(2.44)      -        19
6320.376           0.172  -1.940       -           -       73.9(0.91)       -          -           -           -          -           -        19
6390.477           0.321  -1.450       -           -           -            -      40.7(2.21)  86.5(3.06)      -      22.7(2.33)      -        20
4418.780    Ce II  0.863   0.177       -           -           -            -          -           -      48.8(2.53)  50.9(3.27)      -        20
4427.916           0.535  -0.460       -       95.6(2.67)  60.2(0.73)       -          -           -      27.8(2.20)  37.0(3.04)      -        20
4562.359           0.477   0.081  64.0(1.19)       -           -       57.1(3.08)  73.7(2.79) 106.7(3.32) 55.7(2.45)  59.3(3.28)  42.1(2.43)   20
4628.161           0.516   0.008       -           -           -       56.2(3.15)      -           -           -      58.2(3.34)  41.7(2.52)   20
4725.069           0.521  -1.204       -           -       27.7(0.83)       -      27.5(2.73)      -           -          -           -        20
5187.458           1.211  -0.104  22.3(1.04)   73.3(2.51)      -            -      45.8(2.81)      -           -      25.9(2.83)      -        20
5330.556           0.869  -0.760       -           -           -            -      36.3(2.84)  64.5(3.39)      -          -           -        20
5556.941           1.813  -0.405       -           -           -            -          -       37.1(3.42)      -          -           -        20
5613.694           1.420  -0.999       -           -           -            -          -       27.4(3.38)      -          -           -        20
5322.772    Pr II  0.482  -0.315  33.4(0.58)       -       60.9(0.21)       -      37.1(1.90)  72.1(2.58)      -          -           -        20 
4446.384    Nd II  0.204  -0.590  53.2(1.05)       -           -       39.4(2.74)  58.2(2.54)      -      38.9(2.15)      -       22.4(2.07)   22
4475.555           0.063  -1.980       -           -           -            -          -       36.1(3.01)      -          -           -        22
4516.346           0.320  -0.950  40.2(1.19)   85.5(2.44)      -            -      44.8(2.58)      -      20.2(2.06)      -           -        20
4645.760           0.559  -0.750       -           -           -            -      31.6(2.25)  68.5(3.04)      -          -           -        20
4706.543           0.000  -0.880       -           -           -       36.8(2.69)  57.3(2.53)      -           -      37.9(2.80)  33.3(2.46)   20
4797.153           0.559  -0.950  20.1(0.92)       -           -            -      31.1(2.42)      -           -          -           -        20
4989.950           0.630  -0.500       -           -           -            -          -           -      26.7(2.07)      -      19.9(2.25)    20
5212.361           0.204  -0.870  36.0(0.80)       -           -            -      41.5(2.21)      -           -          -           -        20
5255.506           0.204  -0.820  46.9(1.00)       -       94.9(0.82)       -          -           -           -          -           -        20
5287.133           0.744  -1.300       -       44.2(2.45)      -            -          -       35.0(2.96)      -          -           -        20 
5293.163           0.822  -0.060  47.2(0.94)       -       87.4(0.73)  38.1(2.65)  60.3(2.57)      -           -      41.9(2.82)  29.1(2.26)   22
5319.815           0.550  -0.210  51.6(0.88)       -       93.2(0.62)  38.2(2.53)      -           -      41.0(2.08)  42.0(2.71)  25.1(2.01)   22
5356.967           1.264  -0.250       -           -           -            -      27.7(2.32)      -           -          -           -        22
5442.264           0.680  -0.910       -       77.6(2.54)      -            -      23.4(2.24)      -           -          -           -        22
5485.696           1.264  -0.120       -           -           -            -      31.2(2.27)      -           -          -           -        22
5702.238           0.744  -0.770       -           -           -            -          -       78.5(3.34)      -          -           -        22
5770.489           1.080  -1.030       -           -           -            -          -       43.5(3.20)      -          -           -        22
4499.475    Sm II  0.248  -1.413  21.0(0.81)       -           -            -      22.2(2.04)      -           -          -           -        20
4519.630           0.543  -0.751       -           -       55.1(0.45)       -          -           -      22.3(1.83)      -           -        20
4674.593           0.184  -1.055       -           -           -            -      48.3(2.34)      -      22.6(1.78)      -           -        20
4676.902           0.040  -1.407       -       83.8(2.24)      -            -      31.1(2.05)  63.2(2.71)      -          -           -        20
6437.640    Eu II  1.319  -0.276       -           -           -            -          -       22.3(1.33)      -          -           -        23


The numbers in the paranthesis in columns 5-13 give the derived abundances from the respective lines. 
References:  1. Kurucz et al. (1975), 2. Laughlin et al. (1974), 3. Lincke et al. (1971), 4. Anderson et al. (1967)
5. Garz et al. (1973), 6. Schulz-Gulde et al. (1969), 7. Wiese et al. (1969), 8. Kurucz et al. (1988) 9. Martin et al. (1988) 9. Martin et al. (1988), 10. Wolnik et al. (1969), 
11. Fuhr et al. (1988), 12. Heise et al. (1974) 13. Warner et al. (1968), 14. Corliss et al. (1962), 15. Hannaford et al. (1982) 16. Cowley et al. (1983), 17. Biemont et al. (1981), 
18. estimated from multiplet table intensity, 19. Arnesen et al. (1977), 20.  Meggers et al. (1975), 21. Lage et al. (1976), 22. Ward et al. (1985), 23. Biemont et al. (1982)  




==> TableA8.txt <==
Lines used for deriving elemental abundances

 Wavelength      Element        Elow     log gf      	HD 30443        HE 0308-1612   HD 87853    References
    (Å)           id             ev                         

5682.633	 Na I		2.102	−0.700		99.20(4.96)	108.9(6.00)	-		1
5688.205			2.100	−0.450		135.5(5.11)	115.5(6.82)	-		1
5889.951			0.000	0.1		-		-		-		1
6154.226			2.102	−1.560		-		-		-		1
6160.747			2.104	−1.260		86.60(5.36)	-		-		1
4571.096	 Mg I		0.000	−5.691		-		-		-		2
4702.991			4.346	−0.666		-		177.7(7.22)	142.2(7.55)	3
4730.029			4.346	−2.523		-		-		-		3
5172.684			2.711	−0.402		-		-		-		4
5528.405			4.346	−0.620		173.00(5.95)	190.6(7.23)	-		4
5711.088			4.346	−1.833		84.00(6.13)	-		-		3
5690.425	 Si I		4.929	−1.870		29.80(6.69)	-		-		5
6131.852			5.616	−1.140		19.60(6.62)	-		-		1
6145.016			5.616	−0.820		-		-		-		6
6155.134			5.619	−0.400		-		-		-		6
6237.319			5.613	−0.530		-		-		-		6
4098.528	 Ca I		2.526	−0.540		-		-		44.9(5.60)	7
4283.011			1.886	−0.224		-		-		107.6(6.09)	7
4318.652			1.899	−0.208		-		-		-		7
4425.437			1.879	−0.385		-		-		98.5(5.99)	7
4455.887			1.899	−0.510		-		-		93.9(6.02)	7
5260.387			2.521	−1.900		65.40(5.38)	-		-		7
5261.704			2.521	−0.730		147.70(5.21)	110.8(6.02)	-		7
5349.465			2.709	−1.178		80.30(5.09)	-		-		8
5512.980			2.932	−0.290		-		-		41.3(5.59)	7
5581.965			2.523	−1.833		-		-		53.6(5.87)	7
5588.749			2.525	0.21		-		-		104.7(6.01)	7
5590.114			2.521	−0.710		-		107.4(5.87)	-		7
5594.462			2.523	−0.050		-		-		105.7(6.28)	7
5857.451			2.932	0.23		-		-		-		7
6102.723			1.879	−0.890		-		-		-		7
6162.173			1.899	0.1		-		-		121.9(5.89)	7
6166.439			2.521	−0.900		-		-		-		7
6439.075			2.525	0.47		-		-		116.1(5.95)	7
6449.808			2.523	−0.550		-		-		52.4(5.67)	7
6455.598			2.523	−1.350		-		-		-		7
6471.662			2.525	−0.590		-		133.5(6.11)	60.1(5.86)	7
6493.781			2.521	0.14		-		179.5(5.99)	-		7
6499.650			2.523	−0.590		-		138.0(6.17)	-		7
6572.779			0.000	−4.290		173.90(5.0)	-		-		7
7148.150			2.709	0.208		-		-		-		8
4431.352	 Sc II		0.605	−1.880		-		-		-		7
5031.021			1.357	−0.260		-		-		68.6(2.00)	9
5239.813			1.455	−0.770		-		-		-		7
5526.790			1.768	0.13		-		-		-		7
6245.637	 		1.507	−0.980		-		98.0(2.95)	-		7
4512.734	 Ti I		0.836	−0.480		160.80(3.25)	-		-		9
4555.485			0.848	−0.488		-		-		-		9
4617.269			1.749	0.389		-		106.3(4.53)	26.5(4.34)	9
4656.468			0.000	−1.345		-		123.7(4.34)	-		9
4759.272			2.255	0.514		-		-		-		9
4778.255			2.24	−0.220		68.50(3.74)	52.9(4.49)	-		9
4840.874			0.899	−0.509		175.30(3.45)	-		-		9
5024.842			0.818	−0.602		176.50(3.36)	-		-		9
5064.653			0.048	−0.991		-		167.0(4.74)	-		9
5210.386			0.047	−0.884		-		169.5(4.60)	-		9
5282.380			1.052	−1.300		-		-		-		9
5426.237			0.021	−3.006		-		-		-		9
5460.499			0.050	−2.880		105.50(3.46)	-		-		24
5471.197			1.443	−1.440		-		-		-		9
5918.535			1.070	−1.460		78.70(3.27)	-		-		9
5922.110			1.046	−1.466		77.00(3.22)	-		-		9
5941.751			1.050	−1.510		77.80(3.28)	-		-		9
5978.543			1.873	−0.496		-		-		-		9
6556.062			1.460	−1.074		67.60(3.30)	-		-		9
6743.124			0.899	−1.630		-		-		-		8
4161.535	 Ti II		1.084	−2.360		-		-		69.2(4.35)	9
4417.719			1.165	−1.430		-		-		103.7(4.26)	9
4418.330			1.237	−2.460		-		-		65.1(4.47)	9
4443.794			1.080	−0.700		-		-		-		9
4470.857			1.164	−2.280		-		-		-		9
4563.761			1.220	−0.960		154.20(3.31)	-		127.9(4.40)	9
4568.314			1.220	−2.650		74.70(3.83)	-		-		9
4583.409			1.164	−2.720		-		-		-		8
4636.320			1.164	−2.855		-		-		-		9
4708.665			1.236	−2.210		-		-		-		9
4764.526			1.236	−2.770		62.40(3.79)	-		-		9
4805.085			2.061	−1.100		-		-		81.2(4.16)	9
5226.543			1.566	−1.300		-		125.4(4.52)	-		9
5336.771			1.580	−1.700		112.10(3.79)	-		-		9
5418.751			1.581	−1.999		-		-		-		8
4379.230	 V I		0.301	0.58		-		-		46.1(3.24)	9
5703.575			1.050	−0.211		-		-		-		9
5727.652			1.051	−0.870		-		53.5(3.54)	-		9
5737.059			1.063	−0.740		-		-		-		9
6119.523			1.063	−0.320		-		-		-		9
6243.105			0.300	−0.980		-		-		-		9
6251.827			0.286	−1.340		-		-		-		9
6531.415			1.218	−0.840		-		40.2(3.43)	-		9
4545.945	 Cr I		0.941	−1.370		-		-		-		9
4600.748			1.004	−1.260		-		-		44.1(4.87)	9
4616.120			0.982	−1.190		-		-		47.4(4.84)	9
4626.173			0.968	−1.320		-		100.2(4.29)	36.1(4.74)	9
4652.157			1.004	−1.030		-		-		52.7(4.80)	9
4829.372			2.544	−0.810		-		-		-		9
4870.801			3.079	0.05		-		-		-		9
5247.565			0.961	−1.640		-		111.6(4.66)	-		9
5296.691			0.982	−1.400		-		-		-		9
5300.744			0.982	−2.120		-		-		-		9
5345.801			1.003	−0.980		-		-		57.9(4.80)	9
5348.312			1.003	−1.290		-		125.3(4.63)	-		9
5409.772			1.030	−0.720		-		-		-		9
4592.040	 Cr II		4.073	−1.220		-		-		-		9
4634.070			4.072	−1.240		-		-		55.3(4.77)	9
4812.337			3.864	−1.800		-		-		-		9
4848.250			3.864	−1.140		-		-		-		9
4034.483	 Mn II		0.000	−0.811		-		-		130.0(5.13)	9
4041.355			2.114	0.285		-		-		115.5(5.59)	9
4451.586			2.888	0.278		-		-		-		9
4470.144			2.941	−0.444		43.60(3.22)	-		-		9
4739.087			2.941	−0.490		-		94.6(5.10)	-		9
4765.846			2.941	−0.080		85.30(3.36)	-		-		9
4766.418			2.919	0.1		116.70(3.57)	109.9(4.84)	-		9
4783.427			2.298	0.042		-		157.8(5.04)	-		9
5394.677			0.000	−3.503		175.10(3.50)	-		-		9
5420.355			2.142	−1.462		-		-		-		9
5399.499			3.853	−0.287		-		-		-		9
6013.513			3.072	−0.251		103.60(3.82)	-		-		9
4121.311	 Co I		0.922	−0.320		-		-		79.9(4.30)	11
4792.846			3.252	−0.067		89.80(4.19)	-		-		8
4813.467			3.216	0.05		73.00(3.79)	-		-		8
5331.452			1.785	−1.960		85.00(3.89)	-		-		11
5342.695			4.021	0.609		41.90(3.80)	-		-		8
5483.344			1.710	−1.490		119.10(3.73)	-		-		11
6632.433			2.280	−2.000		-		-		-		11
4470.472	 Ni I		3.399	−0.310		-		-		44.1(5.49)	8
4714.408			3.380	0.23		-		-		72.3(5.48)	11
4756.510			3.480	−0.340		104.50(4.95)	-		-		8
4855.406			3.542	0		-		-		40.0(5.21)	1
4937.341			3.606	−0.390		-		95.2(5.86)	31.8(5.49)	1
4980.166			3.606	−0.110		-		111.3(5.77)	54.8(5.49)	11
5035.357			3.635	0.29		-		-		55.4(5.30)	11
5081.107			3.847	0.3		-		-		-		11
5084.089			3.678	0.03		-		-		48.2(5.46)	1
5099.927			3.678	−0.100		-		-		51.3(5.65)	1
6007.306			1.676	−3.330		-		-		-		11
6111.066			4.088	−0.870		-		46.6(5.73)	-		1
6128.963			1.676	−3.330		-		-		-		11
6175.360			4.089	−0.530		64.10(5.38)	-		-		11
6176.807			4.088	−0.260		-		73.5(5.68)	-		8
6204.600			4.088	−1.130		-		-		-		11
6327.593			1.676	−3.150		-		-		-		11
6314.622			1.935	−1.770		-		-		-		11
6643.629			1.676	−2.300		177.80(5.06)	147.9(6.01)	-		1
6767.768			1.826	−2.170		-		-		-		11
6772.313			3.657	−0.980		-		-		-		11
4722.150	 Zn I		4.029	−0.370		-		131.9(5.26)	42.3(3.74)	13
4810.530			4.080	−0.170		54.70(3.22)	75.5(3.82)	51.9(3.76)	13
4607.327	 Sr I		0.000	−0.570		124.10(1.86)	95.0(3.24)	-		14
4854.863	 Y II		0.992	−0.380		-		-		30.3(0.98)	15
4883.684			1.084	0.07		-		152.9(2.74)	53.2(1.06)	15
5087.416			1.084	−0.170		-		128.0(2.52)	35.9(0.96)	15
5119.112			0.992	−1.360		-		-		-		15
5200.406			0.992	−1.360		158.80(1.94)	-		-		15
5402.774			1.839	−0.510		71.70(1.87)	-		-		16
5544.611			1.738	−1.090		-		-		-		15
5289.815			1.032	−1.850		-		67.0(2.61)	-		15
5662.925			1.944	0.16		-		103.0(2.59)	-		16
4772.323	 Zr I		0.623	0.044		159.60(2.48)	-		-		17
4805.889			0.687	−0.420		110.50(2.34)	-		-		17
6134.585			0.000	−1.280		175.70(2.56)	-		-		17
4210.631	 Zr II		1.665	−0.800		-		-		-		18
5853.668	 Ba II		0.604	−1.020		-		-		-		7
6141.713			0.703	−0.076		-		-		93.9(1.23)	7
6496.897			0.604	−0.377		-		-		89.2(1.27)	7
4662.498	 La II		0.000	−1.240		-		-		-		19
4748.726			0.926	−0.860		-		-		-		19
4921.776			0.244	−0.680		-		133.6(2.47)	-		14
6320.376			0.172	−1.940		-		129.8(2.82)	-		19
6390.477			0.321	−1.450		-		-		-		20
4407.273	 Ce II		0.701	−0.741		74.10(1.59)	-		-		20
4418.780			0.863	0.177		-		-		-		20
4427.916			0.535	−0.460		-		-		-		20
4562.359			0.477	0.081		140.60(1.39)	-		-		20
4628.161			0.516	0.008		145.40(1.57)	-		-		20
4725.069			0.521	−1.204		47.90(1.41)	-		-		20
4747.167			0.320	−1.246		86.90(1.65)	-		-		20
4873.999			1.107	−0.892		-		57.6(2.63)	-		20
5187.458			1.211	−0.104		-		-		-		20
5274.229			1.044	−0.323		-		83.7(2.59)	-		9
5330.556			0.869	−0.760		-		71.1(2.47)	-		20
5556.941			1.813	−0.405		-		-		-		20
5613.694			1.420	−0.999		-		-		-		20
5188.217	 Pr II		0.922	−1.145		54.70(1.82)	-		-		20
5259.728			0.633	−0.682		116.40(1.70)	-		-		21
5292.619			0.648	−0.300		141.50(1.68)	-		-		21
5322.772			0.482	−0.315		-		-		-		20
6165.891			0.923	−0.205		125.60(1.64)	-		-		20
4446.384	 Nd II		0.204	−0.590		-		-		-		22
4451.563			0.380	−0.040		-		-		56.5(1.63)	22
4475.555			0.063	−1.980		-		-		-		22
4516.346			0.320	−0.950		-		-		-		20
4556.133			0.064	−1.610		152.30(2.43)	-		-		20
4645.760			0.559	−0.750		-		-		-		20
4706.543			0.000	−0.880		-		-		-		20
4797.153			0.559	−0.950		-		-		-		20
4811.342			0.064	−1.140		177.70(2.24)	-		-		20
4947.020			0.559	−1.250		107.80(2.02)	61.1(2.15)	-		20
4961.387			0.631	−0.710		138.60(2.02)	97.2(2.66)	-		20
4989.950			0.630	−0.500		-		-		-		20
5212.361			0.204	−0.870		-		112.8(2.57)	-		20
5255.506			0.204	−0.820		-		-		-		20
5276.869			0.859	−0.440		140.20(2.05)	81.4(2.19)	-		22
5287.133			0.744	−1.300		111.90(2.34)	-		-		20
5293.163			0.822	−0.060		-		116.0(2.62)	-		22
5311.453			0.986	−0.420		117.00(2.03)	84.0(2.39)	-		22
5319.815			0.550	−0.210		-		110.4(2.27)	-		22
5356.967			1.264	−0.250		-		-		-		22
5442.264			0.680	−0.910		-		-		-		22
5485.696			1.264	−0.120		-		-		-		22
5702.238			0.744	−0.770		-		-		-		22
5718.118			1.410	−0.340		120.10(2.41)	71.9(2.49)	-		22
5770.489			1.080	−1.030		-		-		-		22
5825.857			1.080	−0.760		123.90(2.38)	64.9(2.31)	-		20
4318.927	 Sm II		0.280	−0.270		176.80(1.69)	-		-		20
4434.318			0.378	−0.576		127.50(1.29)	-		-		20
4499.475			0.248	−1.413		94.10(1.41)	-		-		20
4519.630			0.543	−0.751		-		-		-		20
4674.593			0.184	−1.055		-		72.5(1.58)	-		20
4676.902			0.040	−1.407		-		-		-		20
4791.580			0.104	−1.846		99.40(1.65)	54.4(1.78)	-		20
4844.209			0.277	−1.558		96.60(1.57)	-		-		20
4205.042	 Eu II		0.000	0.117		-		-		52.3(0.13)	23
6437.640			1.319	−0.276		-		-		-		23


The numbers in the paranthesis in columns 5-7 give the derived abundances from the respective line. 
References: 1. Kurucz et al. (1975), 2. Laughlin et al. (1974), 3. Lincke et al. (1971), 4. Anderson et al. (1967), 5. Garz et al. (1973), 6. Schulz-Gulde et al. (1969),
7. Wiese et al. (1969), 8. Kurucz et al. (1988) 9. Martin et al. (1988), 10. Wolnik et al. (1969), 11. Fuhr et al. (1988), 12. Heise et al. (1974), 13. Warner et al. (1968), 
14. Corliss et al. (1962), 15. Hannaford et al. (1982), 16. Cowley et al. (1983), 17. Biemont et al. (1981), 18. estimated from multiplet table intensity, 
19. Arnesen et al. (1977), 20. Meggers et al. (1975), 21. Lagehaling et al. (1976), 22. Ward et al. (1985), 23. Biemont et al. (1982), 24. Smith et al. (1978)

